One size does not fit all: Investigating strategies for differentially-private learning across NLP tasks

Preserving privacy in contemporary NLP models allows us to work with sensitive data, but unfortunately comes at a price. We know that stricter privacy guarantees in differentially-private stochastic gradient descent (DP-SGD) generally degrade model performance. However, previous research on the efficiency of DP-SGD in NLP is inconclusive or even counter-intuitive. In this short paper, we provide an extensive analysis of different privacy preserving strategies on seven downstream datasets in five different `typical' NLP tasks with varying complexity using modern neural models based on BERT and XtremeDistil architectures. We show that unlike standard non-private approaches to solving NLP tasks, where bigger is usually better, privacy-preserving strategies do not exhibit a winning pattern, and each task and privacy regime requires a special treatment to achieve adequate performance.

==> plots/distill_res.csv <==
Task,Model,e1,e2,e5,none,std1
SA,Tr/No/LSTM,0.75,0.77,0.78,0.89,0.01
SA,Tr/No,0.78,0.80,0.81,0.84,0.01
SA,Tr/Last2,0.79,0.80,0.81,0.84,0.02
SA,Tr/ALL,0.85,0.86,0.87,0.92,0.01
NLI,Tr/No/LSTM,0.81,0.81,0.82,0.86,0.00
NLI,Tr/No,0.83,0.83,0.83,0.83,0.00
NLI,Tr/Last2,0.83,0.83,0.83,0.83,0.00
NLI,Tr/ALL,0.85,0.85,0.85,0.89,0.00
CoNLL,Tr/No/LSTM,0.13,0.13,0.14,0.17,0.00
CoNLL,Tr/No,0.14,0.13,0.14,0.16,0.01
CoNLL,Tr/Last2,0.14,0.14,0.14,0.18,0.01
CoNLL,Tr/ALL,0.13,0.13,0.13,0.18,0.00
Wiki,Tr/No/LSTM,0.47,0.48,0.49,0.61,0.01
Wiki,Tr/No,0.44,0.45,0.46,0.51,0.00
Wiki,Tr/Last2,0.47,0.48,0.48,0.51,0.00
Wiki,Tr/ALL,0.51,0.53,0.54,0.61,0.01
GUM,Tr/No/LSTM,0.10,0.13,0.19,0.83,0.00
GUM,Tr/No,0.49,0.55,0.61,0.69,0.02
GUM,Tr/Last2,0.50,0.55,0.60,0.69,0.01
GUM,Tr/ALL,0.51,0.64,0.76,0.95,0.03
EWT,Tr/No/LSTM,0.19,0.32,0.31,0.85,0.00
EWT,Tr/No,0.54,0.57,0.60,0.70,0.01
EWT,Tr/Last2,0.55,0.57,0.60,0.70,0.00
EWT,Tr/ALL,0.73,0.77,0.80,0.95,0.01
QA,Tr/No/LSTM,0.00,0.00,0.00,0.00,0.00
QA,Tr/No,0.00,0.00,0.00,0.00,0.00
QA,Tr/Last2,0.00,0.00,0.00,0.00,0.00
QA,Tr/ALL,0.00,0.00,0.00,0.00,0.00


==> plots/distill_res2.csv <==
Task,Model,e1,e2,e5,none,std1
SA,Tr/No/LSTM,"0,75","0,77","0,78","0,89","0,01"
SA,Tr/No,"0,78","0,8","0,81","0,84","0,01"
SA,Tr/Last2,"0,79","0,8","0,81","0,84","0,02"
SA,Tr/ALL,"0,85","0,86","0,87","0,92","0,01"
NLI,Tr/No/LSTM,"0,81","0,81","0,82","0,86",0
NLI,Tr/No,"0,83","0,83","0,83","0,83",0
NLI,Tr/Last2,"0,83","0,83","0,83","0,83",0
NLI,Tr/ALL,"0,85","0,85","0,85","0,89",0
CoNLL,Tr/No/LSTM,"0,13","0,13","0,14","0,17",0
CoNLL,Tr/No,"0,14","0,13","0,14","0,16","0,01"
CoNLL,Tr/Last2,"0,14","0,14","0,14","0,18","0,01"
CoNLL,Tr/ALL,"0,13","0,13","0,13","0,18",0
Wiki,Tr/No/LSTM,"0,47","0,48","0,49","0,61","0,01"
Wiki,Tr/No,"0,44","0,45","0,46","0,51",0
Wiki,Tr/Last2,"0,47","0,48","0,48","0,51",0
Wiki,Tr/ALL,"0,51","0,53","0,54","0,61","0,01"
GUM,Tr/No/LSTM,"0,1","0,13","0,19","0,83",0
GUM,Tr/No,"0,49","0,55","0,61","0,69","0,02"
GUM,Tr/Last2,"0,5","0,55","0,6","0,69","0,01"
GUM,Tr/ALL,"0,51","0,64","0,76","0,95","0,03"
EWT,Tr/No/LSTM,"0,19","0,32","0,31","0,85",0
EWT,Tr/No,"0,54","0,57","0,6","0,7","0,01"
EWT,Tr/Last2,"0,55","0,57","0,6","0,7",0
EWT,Tr/ALL,"0,73","0,77","0,8","0,95","0,01"
QA,Tr/No/LSTM,-,-,-,"62,87",-
QA,Tr/No,"47,32",-,"47,3","44,31","0,02"
QA,Tr/Last2,"47,41",-,"48,51","44,31","0,23"
QA,Tr/ALL,-,-,-,"75,63",-

